Jet-hadron correlations with respect to the event plane in $\sqrt{s_{\mathrm{NN}}}$ = 200 GeV Au+Au collisions in STAR

Angular distributions of charged particles relative to jet axes are studied in $\sqrt{s_{\mathrm{NN}}}$ = 200 GeV Au+Au collisions as a function of the jet orientation with respect to the event plane. This differential study tests the expected path-length dependence of energy loss experienced by a hard-scattered parton as it traverses the hot and dense medium formed in heavy-ion collisions. A second-order event plane is used in the analysis as an experimental estimate of the reaction plane formed by the collision impact parameter and the beam direction. Charged-particle jets with $15 < p_{\rm T, jet} <$ 20 and $20 < p_{\rm T, jet} <$ 40 GeV/$c$ were reconstructed with the anti-$k_{\rm T}$ algorithm with radius parameter setting of (R=0.4) in the 20-50\% centrality bin to maximize the initial-state eccentricity of the interaction region. The reaction plane fit method is implemented to remove the flow-modulated background with better precision than prior methods. Yields and widths of jet-associated charged-hadron distributions are extracted in three angular bins between the jet axis and the event plane. The event-plane (EP) dependence is further quantified by ratios of the associated yields in different EP bins. No dependence on orientation of the jet axis with respect to the event plane is seen within the uncertainties in the kinematic regime studied. This finding is consistent with a similar experimental observation by ALICE in $\sqrt{s_{\mathrm{NN}}}$ = 2.76 TeV Pb+Pb collision data.

==> star-author-list-2024-02-11.listB_aps.txt <==
\affiliation{Abilene Christian University, Abilene, Texas   79699}
\affiliation{AGH University of Krakow, FPACS, Cracow 30-059, Poland}
\affiliation{Argonne National Laboratory, Argonne, Illinois 60439}
\affiliation{American University in Cairo, New Cairo 11835, Egypt}
\affiliation{Ball State University, Muncie, Indiana, 47306}
\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\affiliation{University of Calabria \& INFN-Cosenza, Rende 87036, Italy}
\affiliation{University of California, Berkeley, California 94720}
\affiliation{University of California, Davis, California 95616}
\affiliation{University of California, Los Angeles, California 90095}
\affiliation{University of California, Riverside, California 92521}
\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\affiliation{University of Illinois at Chicago, Chicago, Illinois 60607}
\affiliation{Creighton University, Omaha, Nebraska 68178}
\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\affiliation{Technische Universit\"at Darmstadt, Darmstadt 64289, Germany}
\affiliation{National Institute of Technology Durgapur, Durgapur - 713209, India}
\affiliation{ELTE E\"otv\"os Lor\'and University, Budapest, Hungary H-1117}
\affiliation{Frankfurt Institute for Advanced Studies FIAS, Frankfurt 60438, Germany}
\affiliation{Fudan University, Shanghai, 200433 }
\affiliation{Guangxi Normal University, Guilin, China}
\affiliation{University of Heidelberg, Heidelberg 69120, Germany }
\affiliation{University of Houston, Houston, Texas 77204}
\affiliation{Huzhou University, Huzhou, Zhejiang  313000}
\affiliation{Indian Institute of Science Education and Research (IISER), Berhampur 760010 , India}
\affiliation{Indian Institute of Science Education and Research (IISER) Tirupati, Tirupati 517507, India}
\affiliation{Indian Institute Technology, Patna, Bihar 801106, India}
\affiliation{Indiana University, Bloomington, Indiana 47408}
\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\affiliation{University of Jammu, Jammu 180001, India}
\affiliation{Kent State University, Kent, Ohio 44242}
\affiliation{University of Kentucky, Lexington, Kentucky 40506-0055}
\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\affiliation{Lehigh University, Bethlehem, Pennsylvania 18015}
\affiliation{Max-Planck-Institut f\"ur Physik, Munich 80805, Germany}
\affiliation{Michigan State University, East Lansing, Michigan 48824}
\affiliation{National Institute of Science Education and Research, HBNI, Jatni 752050, India}
\affiliation{National Cheng Kung University, Tainan 70101 }
\affiliation{Nuclear Physics Institute of the CAS, Rez 250 68, Czech Republic}
\affiliation{The Ohio State University, Columbus, Ohio 43210}
\affiliation{Institute of Nuclear Physics PAN, Cracow 31-342, Poland}
\affiliation{Panjab University, Chandigarh 160014, India}
\affiliation{Purdue University, West Lafayette, Indiana 47907}
\affiliation{Rice University, Houston, Texas 77251}
\affiliation{Rutgers University, Piscataway, New Jersey 08854}
\affiliation{Universidade de S\~ao Paulo, S\~ao Paulo, Brazil 05314-970}
\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\affiliation{South China Normal University, Guangzhou, Guangdong 510631}
\affiliation{Sejong University, Seoul, 05006, South Korea}
\affiliation{Shandong University, Qingdao, Shandong 266237}
\affiliation{Shanghai Institute of Applied Physics, Chinese Academy of Sciences, Shanghai 201800}
\affiliation{Southern Connecticut State University, New Haven, Connecticut 06515}
\affiliation{State University of New York, Stony Brook, New York 11794}
\affiliation{Instituto de Alta Investigaci\'on, Universidad de Tarapac\'a, Arica 1000000, Chile}
\affiliation{Temple University, Philadelphia, Pennsylvania 19122}
\affiliation{Texas A\&M University, College Station, Texas 77843}
\affiliation{University of Texas, Austin, Texas 78712}
\affiliation{Tsinghua University, Beijing 100084}
\affiliation{University of Tsukuba, Tsukuba, Ibaraki 305-8571, Japan}
\affiliation{University of Chinese Academy of Sciences, Beijing, 101408}
\affiliation{United States Naval Academy, Annapolis, Maryland 21402}
\affiliation{Valparaiso University, Valparaiso, Indiana 46383}
\affiliation{Variable Energy Cyclotron Centre, Kolkata 700064, India}
\affiliation{Warsaw University of Technology, Warsaw 00-661, Poland}
\affiliation{Wayne State University, Detroit, Michigan 48201}
\affiliation{Yale University, New Haven, Connecticut 06520}

\author{M.~I.~Abdulhamid}\affiliation{American University in Cairo, New Cairo 11835, Egypt}
\author{B.~E.~Aboona}\affiliation{Texas A\&M University, College Station, Texas 77843}
\author{J.~Adam}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{L.~Adamczyk}\affiliation{AGH University of Krakow, FPACS, Cracow 30-059, Poland}
\author{J.~R.~Adams}\affiliation{The Ohio State University, Columbus, Ohio 43210}
\author{I.~Aggarwal}\affiliation{Panjab University, Chandigarh 160014, India}
\author{M.~M.~Aggarwal}\affiliation{Panjab University, Chandigarh 160014, India}
\author{Z.~Ahammed}\affiliation{Variable Energy Cyclotron Centre, Kolkata 700064, India}
\author{E.~C.~Aschenauer}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{S.~Aslam}\affiliation{Indian Institute Technology, Patna, Bihar 801106, India}
\author{J.~Atchison}\affiliation{Abilene Christian University, Abilene, Texas   79699}
\author{V.~Bairathi}\affiliation{Instituto de Alta Investigaci\'on, Universidad de Tarapac\'a, Arica 1000000, Chile}
\author{J.~G.~Ball~Cap}\affiliation{University of Houston, Houston, Texas 77204}
\author{K.~Barish}\affiliation{University of California, Riverside, California 92521}
\author{R.~Bellwied}\affiliation{University of Houston, Houston, Texas 77204}
\author{P.~Bhagat}\affiliation{University of Jammu, Jammu 180001, India}
\author{A.~Bhasin}\affiliation{University of Jammu, Jammu 180001, India}
\author{S.~Bhatta}\affiliation{State University of New York, Stony Brook, New York 11794}
\author{S.~R.~Bhosale}\affiliation{ELTE E\"otv\"os Lor\'and University, Budapest, Hungary H-1117}
\author{J.~Bielcik}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{J.~Bielcikova}\affiliation{Nuclear Physics Institute of the CAS, Rez 250 68, Czech Republic}
\author{J.~D.~Brandenburg}\affiliation{The Ohio State University, Columbus, Ohio 43210}
\author{X.~Z.~Cai}\affiliation{Shanghai Institute of Applied Physics, Chinese Academy of Sciences, Shanghai 201800}
\author{H.~Caines}\affiliation{Yale University, New Haven, Connecticut 06520}
\author{M.~Calder{\'o}n~de~la~Barca~S{\'a}nchez}\affiliation{University of California, Davis, California 95616}
\author{D.~Cebra}\affiliation{University of California, Davis, California 95616}
\author{J.~Ceska}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{I.~Chakaberia}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{P.~Chaloupka}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{B.~K.~Chan}\affiliation{University of California, Los Angeles, California 90095}
\author{Z.~Chang}\affiliation{Indiana University, Bloomington, Indiana 47408}
\author{A.~Chatterjee}\affiliation{National Institute of Technology Durgapur, Durgapur - 713209, India}
\author{D.~Chen}\affiliation{University of California, Riverside, California 92521}
\author{J.~Chen}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{J.~H.~Chen}\affiliation{Fudan University, Shanghai, 200433 }
\author{Z.~Chen}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{J.~Cheng}\affiliation{Tsinghua University, Beijing 100084}
\author{Y.~Cheng}\affiliation{University of California, Los Angeles, California 90095}
\author{S.~Choudhury}\affiliation{Fudan University, Shanghai, 200433 }
\author{W.~Christie}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{X.~Chu}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{H.~J.~Crawford}\affiliation{University of California, Berkeley, California 94720}
\author{M.~Csan\'{a}d}\affiliation{ELTE E\"otv\"os Lor\'and University, Budapest, Hungary H-1117}
\author{G.~Dale-Gau}\affiliation{University of Illinois at Chicago, Chicago, Illinois 60607}
\author{A.~Das}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{M.~Daugherity}\affiliation{Abilene Christian University, Abilene, Texas   79699}
\author{I.~M.~Deppner}\affiliation{University of Heidelberg, Heidelberg 69120, Germany }
\author{A.~Dhamija}\affiliation{Panjab University, Chandigarh 160014, India}
\author{P.~Dixit}\affiliation{Indian Institute of Science Education and Research (IISER), Berhampur 760010 , India}
\author{X.~Dong}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{J.~L.~Drachenberg}\affiliation{Abilene Christian University, Abilene, Texas   79699}
\author{E.~Duckworth}\affiliation{Kent State University, Kent, Ohio 44242}
\author{J.~C.~Dunlop}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{J.~Engelage}\affiliation{University of California, Berkeley, California 94720}
\author{G.~Eppley}\affiliation{Rice University, Houston, Texas 77251}
\author{S.~Esumi}\affiliation{University of Tsukuba, Tsukuba, Ibaraki 305-8571, Japan}
\author{O.~Evdokimov}\affiliation{University of Illinois at Chicago, Chicago, Illinois 60607}
\author{O.~Eyser}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{R.~Fatemi}\affiliation{University of Kentucky, Lexington, Kentucky 40506-0055}
\author{S.~Fazio}\affiliation{University of Calabria \& INFN-Cosenza, Rende 87036, Italy}
\author{C.~J.~Feng}\affiliation{National Cheng Kung University, Tainan 70101 }
\author{Y.~Feng}\affiliation{Purdue University, West Lafayette, Indiana 47907}
\author{E.~Finch}\affiliation{Southern Connecticut State University, New Haven, Connecticut 06515}
\author{Y.~Fisyak}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{F.~A.~Flor}\affiliation{Yale University, New Haven, Connecticut 06520}
\author{C.~Fu}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{C.~A.~Gagliardi}\affiliation{Texas A\&M University, College Station, Texas 77843}
\author{T.~Galatyuk}\affiliation{Technische Universit\"at Darmstadt, Darmstadt 64289, Germany}
\author{T.~Gao}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{F.~Geurts}\affiliation{Rice University, Houston, Texas 77251}
\author{N.~Ghimire}\affiliation{Temple University, Philadelphia, Pennsylvania 19122}
\author{A.~Gibson}\affiliation{Valparaiso University, Valparaiso, Indiana 46383}
\author{K.~Gopal}\affiliation{Indian Institute of Science Education and Research (IISER) Tirupati, Tirupati 517507, India}
\author{X.~Gou}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{D.~Grosnick}\affiliation{Valparaiso University, Valparaiso, Indiana 46383}
\author{A.~Gupta}\affiliation{University of Jammu, Jammu 180001, India}
\author{W.~Guryn}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{A.~Hamed}\affiliation{American University in Cairo, New Cairo 11835, Egypt}
\author{Y.~Han}\affiliation{Rice University, Houston, Texas 77251}
\author{S.~Harabasz}\affiliation{Technische Universit\"at Darmstadt, Darmstadt 64289, Germany}
\author{M.~D.~Harasty}\affiliation{University of California, Davis, California 95616}
\author{J.~W.~Harris}\affiliation{Yale University, New Haven, Connecticut 06520}
\author{H.~Harrison-Smith}\affiliation{University of Kentucky, Lexington, Kentucky 40506-0055}
\author{W.~He}\affiliation{Fudan University, Shanghai, 200433 }
\author{X.~H.~He}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{Y.~He}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{N.~Herrmann}\affiliation{University of Heidelberg, Heidelberg 69120, Germany }
\author{L.~Holub}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{C.~Hu}\affiliation{University of Chinese Academy of Sciences, Beijing, 101408}
\author{Q.~Hu}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{Y.~Hu}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{H.~Huang}\affiliation{National Cheng Kung University, Tainan 70101 }
\author{H.~Z.~Huang}\affiliation{University of California, Los Angeles, California 90095}
\author{S.~L.~Huang}\affiliation{State University of New York, Stony Brook, New York 11794}
\author{T.~Huang}\affiliation{University of Illinois at Chicago, Chicago, Illinois 60607}
\author{X.~ Huang}\affiliation{Tsinghua University, Beijing 100084}
\author{Y.~Huang}\affiliation{Tsinghua University, Beijing 100084}
\author{Y.~Huang}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{T.~J.~Humanic}\affiliation{The Ohio State University, Columbus, Ohio 43210}
\author{D.~Isenhower}\affiliation{Abilene Christian University, Abilene, Texas   79699}
\author{M.~Isshiki}\affiliation{University of Tsukuba, Tsukuba, Ibaraki 305-8571, Japan}
\author{W.~W.~Jacobs}\affiliation{Indiana University, Bloomington, Indiana 47408}
\author{A.~Jalotra}\affiliation{University of Jammu, Jammu 180001, India}
\author{C.~Jena}\affiliation{Indian Institute of Science Education and Research (IISER) Tirupati, Tirupati 517507, India}
\author{A.~Jentsch}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{Y.~Ji}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{J.~Jia}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}\affiliation{State University of New York, Stony Brook, New York 11794}
\author{C.~Jin}\affiliation{Rice University, Houston, Texas 77251}
\author{X.~Ju}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{E.~G.~Judd}\affiliation{University of California, Berkeley, California 94720}
\author{S.~Kabana}\affiliation{Instituto de Alta Investigaci\'on, Universidad de Tarapac\'a, Arica 1000000, Chile}
\author{D.~Kalinkin}\affiliation{University of Kentucky, Lexington, Kentucky 40506-0055}
\author{K.~Kang}\affiliation{Tsinghua University, Beijing 100084}
\author{D.~Kapukchyan}\affiliation{University of California, Riverside, California 92521}
\author{K.~Kauder}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{D.~Keane}\affiliation{Kent State University, Kent, Ohio 44242}
\author{Y.~V.~Khyzhniak}\affiliation{The Ohio State University, Columbus, Ohio 43210}
\author{D.~P.~Kiko\l{}a~}\affiliation{Warsaw University of Technology, Warsaw 00-661, Poland}
\author{D.~Kincses}\affiliation{ELTE E\"otv\"os Lor\'and University, Budapest, Hungary H-1117}
\author{I.~Kisel}\affiliation{Frankfurt Institute for Advanced Studies FIAS, Frankfurt 60438, Germany}
\author{A.~Kiselev}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{A.~G.~Knospe}\affiliation{Lehigh University, Bethlehem, Pennsylvania 18015}
\author{H.~S.~Ko}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{L.~K.~Kosarzewski}\affiliation{The Ohio State University, Columbus, Ohio 43210}
\author{L.~Kumar}\affiliation{Panjab University, Chandigarh 160014, India}
\author{M.~C.~Labonte}\affiliation{University of California, Davis, California 95616}
\author{R.~Lacey}\affiliation{State University of New York, Stony Brook, New York 11794}
\author{J.~M.~Landgraf}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{J.~Lauret}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{A.~Lebedev}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{J.~H.~Lee}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{Y.~H.~Leung}\affiliation{University of Heidelberg, Heidelberg 69120, Germany }
\author{N.~Lewis}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{C.~Li}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{H-S.~Li}\affiliation{Purdue University, West Lafayette, Indiana 47907}
\author{W.~Li}\affiliation{Rice University, Houston, Texas 77251}
\author{X.~Li}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{Y.~Li}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{Y.~Li}\affiliation{Tsinghua University, Beijing 100084}
\author{Z.~Li}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{X.~Liang}\affiliation{University of California, Riverside, California 92521}
\author{Y.~Liang}\affiliation{Kent State University, Kent, Ohio 44242}
\author{R.~Licenik}\affiliation{Nuclear Physics Institute of the CAS, Rez 250 68, Czech Republic}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{T.~Lin}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{Y.~Lin}\affiliation{Guangxi Normal University, Guilin, China}
\author{M.~A.~Lisa}\affiliation{The Ohio State University, Columbus, Ohio 43210}
\author{C.~Liu}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{G.~Liu}\affiliation{South China Normal University, Guangzhou, Guangdong 510631}
\author{H.~Liu}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{L.~Liu}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{T.~Liu}\affiliation{Yale University, New Haven, Connecticut 06520}
\author{X.~Liu}\affiliation{The Ohio State University, Columbus, Ohio 43210}
\author{Y.~Liu}\affiliation{Texas A\&M University, College Station, Texas 77843}
\author{Z.~Liu}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{T.~Ljubicic}\affiliation{Rice University, Houston, Texas 77251}
\author{O.~Lomicky}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{R.~S.~Longacre}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{E.~M.~Loyd}\affiliation{University of California, Riverside, California 92521}
\author{T.~Lu}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{N.~S.~ Lukow}\affiliation{Temple University, Philadelphia, Pennsylvania 19122}
\author{X.~F.~Luo}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{L.~Ma}\affiliation{Fudan University, Shanghai, 200433 }
\author{R.~Ma}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{Y.~G.~Ma}\affiliation{Fudan University, Shanghai, 200433 }
\author{N.~Magdy}\affiliation{State University of New York, Stony Brook, New York 11794}
\author{D.~Mallick}\affiliation{Warsaw University of Technology, Warsaw 00-661, Poland}
\author{S.~Margetis}\affiliation{Kent State University, Kent, Ohio 44242}
\author{C.~Markert}\affiliation{University of Texas, Austin, Texas 78712}
\author{H.~S.~Matis}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{G.~McNamara}\affiliation{Wayne State University, Detroit, Michigan 48201}
\author{K.~Mi}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{S.~Mioduszewski}\affiliation{Texas A\&M University, College Station, Texas 77843}
\author{B.~Mohanty}\affiliation{National Institute of Science Education and Research, HBNI, Jatni 752050, India}
\author{M.~M.~Mondal}\affiliation{National Institute of Science Education and Research, HBNI, Jatni 752050, India}
\author{I.~Mooney}\affiliation{Yale University, New Haven, Connecticut 06520}
\author{M.~I.~Nagy}\affiliation{ELTE E\"otv\"os Lor\'and University, Budapest, Hungary H-1117}
\author{A.~S.~Nain}\affiliation{Panjab University, Chandigarh 160014, India}
\author{J.~D.~Nam}\affiliation{Temple University, Philadelphia, Pennsylvania 19122}
\author{M.~Nasim}\affiliation{Indian Institute of Science Education and Research (IISER), Berhampur 760010 , India}
\author{D.~Neff}\affiliation{University of California, Los Angeles, California 90095}
\author{J.~M.~Nelson}\affiliation{University of California, Berkeley, California 94720}
\author{D.~B.~Nemes}\affiliation{Yale University, New Haven, Connecticut 06520}
\author{M.~Nie}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{G.~Nigmatkulov}\affiliation{University of Illinois at Chicago, Chicago, Illinois 60607}
\author{T.~Niida}\affiliation{University of Tsukuba, Tsukuba, Ibaraki 305-8571, Japan}
\author{T.~Nonaka}\affiliation{University of Tsukuba, Tsukuba, Ibaraki 305-8571, Japan}
\author{G.~Odyniec}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{A.~Ogawa}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{S.~Oh}\affiliation{Sejong University, Seoul, 05006, South Korea}
\author{K.~Okubo}\affiliation{University of Tsukuba, Tsukuba, Ibaraki 305-8571, Japan}
\author{B.~S.~Page}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{R.~Pak}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{A.~Pandav}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{T.~Pani}\affiliation{Rutgers University, Piscataway, New Jersey 08854}
\author{A.~Paul}\affiliation{University of California, Riverside, California 92521}
\author{B.~Pawlik}\affiliation{Institute of Nuclear Physics PAN, Cracow 31-342, Poland}
\author{D.~Pawlowska}\affiliation{Warsaw University of Technology, Warsaw 00-661, Poland}
\author{C.~Perkins}\affiliation{University of California, Berkeley, California 94720}
\author{J.~Pluta}\affiliation{Warsaw University of Technology, Warsaw 00-661, Poland}
\author{B.~R.~Pokhrel}\affiliation{Temple University, Philadelphia, Pennsylvania 19122}
\author{M.~Posik}\affiliation{Temple University, Philadelphia, Pennsylvania 19122}
\author{T.~Protzman}\affiliation{Lehigh University, Bethlehem, Pennsylvania 18015}
\author{V.~Prozorova}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{N.~K.~Pruthi}\affiliation{Panjab University, Chandigarh 160014, India}
\author{M.~Przybycien}\affiliation{AGH University of Krakow, FPACS, Cracow 30-059, Poland}
\author{J.~Putschke}\affiliation{Wayne State University, Detroit, Michigan 48201}
\author{Z.~Qin}\affiliation{Tsinghua University, Beijing 100084}
\author{H.~Qiu}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{A.~Quintero}\affiliation{Temple University, Philadelphia, Pennsylvania 19122}
\author{C.~Racz}\affiliation{University of California, Riverside, California 92521}
\author{S.~K.~Radhakrishnan}\affiliation{Kent State University, Kent, Ohio 44242}
\author{A.~Rana}\affiliation{Panjab University, Chandigarh 160014, India}
\author{R.~L.~Ray}\affiliation{University of Texas, Austin, Texas 78712}
\author{R.~Reed}\affiliation{Lehigh University, Bethlehem, Pennsylvania 18015}
\author{H.~G.~Ritter}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{C.~W.~ Robertson}\affiliation{Purdue University, West Lafayette, Indiana 47907}
\author{M.~Robotkova}\affiliation{Nuclear Physics Institute of the CAS, Rez 250 68, Czech Republic}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{M.~ A.~Rosales~Aguilar}\affiliation{University of Kentucky, Lexington, Kentucky 40506-0055}
\author{D.~Roy}\affiliation{Rutgers University, Piscataway, New Jersey 08854}
\author{P.~Roy~Chowdhury}\affiliation{Warsaw University of Technology, Warsaw 00-661, Poland}
\author{L.~Ruan}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{A.~K.~Sahoo}\affiliation{Indian Institute of Science Education and Research (IISER), Berhampur 760010 , India}
\author{N.~R.~Sahoo}\affiliation{Indian Institute of Science Education and Research (IISER) Tirupati, Tirupati 517507, India}
\author{H.~Sako}\affiliation{University of Tsukuba, Tsukuba, Ibaraki 305-8571, Japan}
\author{S.~Salur}\affiliation{Rutgers University, Piscataway, New Jersey 08854}
\author{S.~Sato}\affiliation{University of Tsukuba, Tsukuba, Ibaraki 305-8571, Japan}
\author{B.~C.~Schaefer}\affiliation{Lehigh University, Bethlehem, Pennsylvania 18015}
\author{W.~B.~Schmidke}\altaffiliation{Deceased}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{N.~Schmitz}\affiliation{Max-Planck-Institut f\"ur Physik, Munich 80805, Germany}
\author{F-J.~Seck}\affiliation{Technische Universit\"at Darmstadt, Darmstadt 64289, Germany}
\author{J.~Seger}\affiliation{Creighton University, Omaha, Nebraska 68178}
\author{R.~Seto}\affiliation{University of California, Riverside, California 92521}
\author{P.~Seyboth}\affiliation{Max-Planck-Institut f\"ur Physik, Munich 80805, Germany}
\author{N.~Shah}\affiliation{Indian Institute Technology, Patna, Bihar 801106, India}
\author{P.~V.~Shanmuganathan}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{T.~Shao}\affiliation{Fudan University, Shanghai, 200433 }
\author{M.~Sharma}\affiliation{University of Jammu, Jammu 180001, India}
\author{N.~Sharma}\affiliation{Indian Institute of Science Education and Research (IISER), Berhampur 760010 , India}
\author{R.~Sharma}\affiliation{Indian Institute of Science Education and Research (IISER) Tirupati, Tirupati 517507, India}
\author{S.~R.~ Sharma}\affiliation{Indian Institute of Science Education and Research (IISER) Tirupati, Tirupati 517507, India}
\author{A.~I.~Sheikh}\affiliation{Kent State University, Kent, Ohio 44242}
\author{D.~Shen}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{D.~Y.~Shen}\affiliation{Fudan University, Shanghai, 200433 }
\author{K.~Shen}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{S.~S.~Shi}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{Y.~Shi}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{Q.~Y.~Shou}\affiliation{Fudan University, Shanghai, 200433 }
\author{F.~Si}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{J.~Singh}\affiliation{Panjab University, Chandigarh 160014, India}
\author{S.~Singha}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{P.~Sinha}\affiliation{Indian Institute of Science Education and Research (IISER) Tirupati, Tirupati 517507, India}
\author{M.~J.~Skoby}\affiliation{Ball State University, Muncie, Indiana, 47306}\affiliation{Purdue University, West Lafayette, Indiana 47907}
\author{N.~Smirnov}\affiliation{Yale University, New Haven, Connecticut 06520}
\author{Y.~S\"{o}hngen}\affiliation{University of Heidelberg, Heidelberg 69120, Germany }
\author{Y.~Song}\affiliation{Yale University, New Haven, Connecticut 06520}
\author{B.~Srivastava}\affiliation{Purdue University, West Lafayette, Indiana 47907}
\author{T.~D.~S.~Stanislaus}\affiliation{Valparaiso University, Valparaiso, Indiana 46383}
\author{M.~Stefaniak}\affiliation{The Ohio State University, Columbus, Ohio 43210}
\author{D.~J.~Stewart}\affiliation{Wayne State University, Detroit, Michigan 48201}
\author{B.~Stringfellow}\affiliation{Purdue University, West Lafayette, Indiana 47907}
\author{Y.~Su}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{A.~A.~P.~Suaide}\affiliation{Universidade de S\~ao Paulo, S\~ao Paulo, Brazil 05314-970}
\author{M.~Sumbera}\affiliation{Nuclear Physics Institute of the CAS, Rez 250 68, Czech Republic}
\author{C.~Sun}\affiliation{State University of New York, Stony Brook, New York 11794}
\author{X.~Sun}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{Y.~Sun}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{Y.~Sun}\affiliation{Huzhou University, Huzhou, Zhejiang  313000}
\author{B.~Surrow}\affiliation{Temple University, Philadelphia, Pennsylvania 19122}
\author{Z.~W.~Sweger}\affiliation{University of California, Davis, California 95616}
\author{A.~C.~Tamis}\affiliation{Yale University, New Haven, Connecticut 06520}
\author{A.~H.~Tang}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{Z.~Tang}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{T.~Tarnowsky}\affiliation{Michigan State University, East Lansing, Michigan 48824}
\author{J.~H.~Thomas}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{A.~R.~Timmins}\affiliation{University of Houston, Houston, Texas 77204}
\author{D.~Tlusty}\affiliation{Creighton University, Omaha, Nebraska 68178}
\author{T.~Todoroki}\affiliation{University of Tsukuba, Tsukuba, Ibaraki 305-8571, Japan}
\author{S.~Trentalange}\affiliation{University of California, Los Angeles, California 90095}
\author{P.~Tribedy}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{S.~K.~Tripathy}\affiliation{Warsaw University of Technology, Warsaw 00-661, Poland}
\author{T.~Truhlar}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{B.~A.~Trzeciak}\affiliation{Czech Technical University in Prague, FNSPE, Prague 115 19, Czech Republic}
\author{O.~D.~Tsai}\affiliation{University of California, Los Angeles, California 90095}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{C.~Y.~Tsang}\affiliation{Kent State University, Kent, Ohio 44242}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{Z.~Tu}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{J.~Tyler}\affiliation{Texas A\&M University, College Station, Texas 77843}
\author{T.~Ullrich}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{D.~G.~Underwood}\affiliation{Argonne National Laboratory, Argonne, Illinois 60439}\affiliation{Valparaiso University, Valparaiso, Indiana 46383}
\author{I.~Upsal}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{G.~Van~Buren}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{J.~Vanek}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{I.~Vassiliev}\affiliation{Frankfurt Institute for Advanced Studies FIAS, Frankfurt 60438, Germany}
\author{V.~Verkest}\affiliation{Wayne State University, Detroit, Michigan 48201}
\author{F.~Videb{\ae}k}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{S.~A.~Voloshin}\affiliation{Wayne State University, Detroit, Michigan 48201}
\author{F.~Wang}\affiliation{Purdue University, West Lafayette, Indiana 47907}
\author{G.~Wang}\affiliation{University of California, Los Angeles, California 90095}
\author{J.~S.~Wang}\affiliation{Huzhou University, Huzhou, Zhejiang  313000}
\author{J.~Wang}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{X.~Wang}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{Y.~Wang}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{Y.~Wang}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{Y.~Wang}\affiliation{Tsinghua University, Beijing 100084}
\author{Z.~Wang}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{J.~C.~Webb}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{P.~C.~Weidenkaff}\affiliation{University of Heidelberg, Heidelberg 69120, Germany }
\author{G.~D.~Westfall}\affiliation{Michigan State University, East Lansing, Michigan 48824}
\author{D.~Wielanek}\affiliation{Warsaw University of Technology, Warsaw 00-661, Poland}
\author{H.~Wieman}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{G.~Wilks}\affiliation{University of Illinois at Chicago, Chicago, Illinois 60607}
\author{S.~W.~Wissink}\affiliation{Indiana University, Bloomington, Indiana 47408}
\author{R.~Witt}\affiliation{United States Naval Academy, Annapolis, Maryland 21402}
\author{J.~Wu}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{J.~Wu}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{X.~Wu}\affiliation{University of California, Los Angeles, California 90095}
\author{X,Wu}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{B.~Xi}\affiliation{Fudan University, Shanghai, 200433 }
\author{Z.~G.~Xiao}\affiliation{Tsinghua University, Beijing 100084}
\author{G.~Xie}\affiliation{University of Chinese Academy of Sciences, Beijing, 101408}
\author{W.~Xie}\affiliation{Purdue University, West Lafayette, Indiana 47907}
\author{H.~Xu}\affiliation{Huzhou University, Huzhou, Zhejiang  313000}
\author{N.~Xu}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{Q.~H.~Xu}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{Y.~Xu}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{Y.~Xu}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{Z.~Xu}\affiliation{Kent State University, Kent, Ohio 44242}
\author{Z.~Xu}\affiliation{University of California, Los Angeles, California 90095}
\author{G.~Yan}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{Z.~Yan}\affiliation{State University of New York, Stony Brook, New York 11794}
\author{C.~Yang}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{Q.~Yang}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{S.~Yang}\affiliation{South China Normal University, Guangzhou, Guangdong 510631}
\author{Y.~Yang}\affiliation{National Cheng Kung University, Tainan 70101 }
\author{Z.~Ye}\affiliation{Rice University, Houston, Texas 77251}
\author{Z.~Ye}\affiliation{Lawrence Berkeley National Laboratory, Berkeley, California 94720}
\author{L.~Yi}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{K.~Yip}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{Y.~Yu}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{H.~Zbroszczyk}\affiliation{Warsaw University of Technology, Warsaw 00-661, Poland}
\author{W.~Zha}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{C.~Zhang}\affiliation{State University of New York, Stony Brook, New York 11794}
\author{D.~Zhang}\affiliation{South China Normal University, Guangzhou, Guangdong 510631}
\author{J.~Zhang}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{S.~Zhang}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{W.~Zhang}\affiliation{South China Normal University, Guangzhou, Guangdong 510631}
\author{X.~Zhang}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{Y.~Zhang}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{Y.~Zhang}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{Y.~Zhang}\affiliation{Shandong University, Qingdao, Shandong 266237}
\author{Y.~Zhang}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{Z.~J.~Zhang}\affiliation{National Cheng Kung University, Tainan 70101 }
\author{Z.~Zhang}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{Z.~Zhang}\affiliation{University of Illinois at Chicago, Chicago, Illinois 60607}
\author{F.~Zhao}\affiliation{Institute of Modern Physics, Chinese Academy of Sciences, Lanzhou, Gansu 730000 }
\author{J.~Zhao}\affiliation{Fudan University, Shanghai, 200433 }
\author{M.~Zhao}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{C.~Zhou}\affiliation{Fudan University, Shanghai, 200433 }
\author{J.~Zhou}\affiliation{University of Science and Technology of China, Hefei, Anhui 230026}
\author{S.~Zhou}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{Y.~Zhou}\affiliation{Central China Normal University, Wuhan, Hubei 430079 }
\author{X.~Zhu}\affiliation{Tsinghua University, Beijing 100084}
\author{M.~Zurek}\affiliation{Argonne National Laboratory, Argonne, Illinois 60439}\affiliation{Brookhaven National Laboratory, Upton, New York 11973}
\author{M.~Zyzak}\affiliation{Frankfurt Institute for Advanced Studies FIAS, Frankfurt 60438, Germany}

\collaboration{STAR Collaboration}\noaffiliation


==> star-author-list-2024-02-11.listB_eprint.txt <==
STAR Collaboration: M. I. Abdulhamid, B. E. Aboona, J. Adam, L. Adamczyk, J. R. Adams, I. Aggarwal, M. M. Aggarwal, Z. Ahammed, E. C. Aschenauer, S. Aslam, J. Atchison, V. Bairathi, J. G. Ball Cap, K. Barish, R. Bellwied, P. Bhagat, A. Bhasin, S. Bhatta, S. R. Bhosale, J. Bielcik, J. Bielcikova, J. D. Brandenburg, X. Z. Cai, H. Caines, M. Calder{\'o}n~de~la~Barca~S{\'a}nchez, D. Cebra, J. Ceska, I. Chakaberia, P. Chaloupka, B. K. Chan, Z. Chang, A. Chatterjee, D. Chen, J. Chen, J. H. Chen, Z. Chen, J. Cheng, Y. Cheng, S. Choudhury, W. Christie, X. Chu, H. J. Crawford, M. Csan\'{a}d, G. Dale-Gau, A. Das, M. Daugherity, I. M. Deppner, A. Dhamija, P. Dixit, X. Dong, J. L. Drachenberg, E. Duckworth, J. C. Dunlop, J. Engelage, G. Eppley, S. Esumi, O. Evdokimov, O. Eyser, R. Fatemi, S. Fazio, C. J. Feng, Y. Feng, E. Finch, Y. Fisyak, F. A. Flor, C. Fu, C. A. Gagliardi, T. Galatyuk, T. Gao, F. Geurts, N. Ghimire, A. Gibson, K. Gopal, X. Gou, D. Grosnick, A. Gupta, W. Guryn, A. Hamed, Y. Han, S. Harabasz, M. D. Harasty, J. W. Harris, H. Harrison-Smith, W. He, X. H. He, Y. He, N. Herrmann, L. Holub, C. Hu, Q. Hu, Y. Hu, H. Huang, H. Z. Huang, S. L. Huang, T. Huang, X. Huang, Y. Huang, Y. Huang, T. J. Humanic, D. Isenhower, M. Isshiki, W. W. Jacobs, A. Jalotra, C. Jena, A. Jentsch, Y. Ji, J. Jia, C. Jin, X. Ju, E. G. Judd, S. Kabana, D. Kalinkin, K. Kang, D. Kapukchyan, K. Kauder, D. Keane, Y. V. Khyzhniak, D. P. Kiko\l{}a , D. Kincses, I. Kisel, A. Kiselev, A. G. Knospe, H. S. Ko, L. K. Kosarzewski, L. Kumar, M. C. Labonte, R. Lacey, J. M. Landgraf, J. Lauret, A. Lebedev, J. H. Lee, Y. H. Leung, N. Lewis, C. Li, H-S. Li, W. Li, X. Li, Y. Li, Y. Li, Z. Li, X. Liang, Y. Liang, R. Licenik, T. Lin, Y. Lin, M. A. Lisa, C. Liu, G. Liu, H. Liu, L. Liu, T. Liu, X. Liu, Y. Liu, Z. Liu, T. Ljubicic, O. Lomicky, R. S. Longacre, E. M. Loyd, T. Lu, N. S. Lukow, X. F. Luo, L. Ma, R. Ma, Y. G. Ma, N. Magdy, D. Mallick, S. Margetis, C. Markert, H. S. Matis, G. McNamara, K. Mi, S. Mioduszewski, B. Mohanty, M. M. Mondal, I. Mooney, M. I. Nagy, A. S. Nain, J. D. Nam, M. Nasim, D. Neff, J. M. Nelson, D. B. Nemes, M. Nie, G. Nigmatkulov, T. Niida, T. Nonaka, G. Odyniec, A. Ogawa, S. Oh, K. Okubo, B. S. Page, R. Pak, A. Pandav, T. Pani, A. Paul, B. Pawlik, D. Pawlowska, C. Perkins, J. Pluta, B. R. Pokhrel, M. Posik, T. Protzman, V. Prozorova, N. K. Pruthi, M. Przybycien, J. Putschke, Z. Qin, H. Qiu, A. Quintero, C. Racz, S. K. Radhakrishnan, A. Rana, R. L. Ray, R. Reed, H. G. Ritter, C. W. Robertson, M. Robotkova, M. A. Rosales Aguilar, D. Roy, P. Roy Chowdhury, L. Ruan, A. K. Sahoo, N. R. Sahoo, H. Sako, S. Salur, S. Sato, B. C. Schaefer, W. B. Schmidke, N. Schmitz, F-J. Seck, J. Seger, R. Seto, P. Seyboth, N. Shah, P. V. Shanmuganathan, T. Shao, M. Sharma, N. Sharma, R. Sharma, S. R. Sharma, A. I. Sheikh, D. Shen, D. Y. Shen, K. Shen, S. S. Shi, Y. Shi, Q. Y. Shou, F. Si, J. Singh, S. Singha, P. Sinha, M. J. Skoby, N. Smirnov, Y. S\"{o}hngen, Y. Song, B. Srivastava, T. D. S. Stanislaus, M. Stefaniak, D. J. Stewart, B. Stringfellow, Y. Su, A. A. P. Suaide, M. Sumbera, C. Sun, X. Sun, Y. Sun, Y. Sun, B. Surrow, Z. W. Sweger, A. C. Tamis, A. H. Tang, Z. Tang, T. Tarnowsky, J. H. Thomas, A. R. Timmins, D. Tlusty, T. Todoroki, S. Trentalange, P. Tribedy, S. K. Tripathy, T. Truhlar, B. A. Trzeciak, O. D. Tsai, C. Y. Tsang, Z. Tu, J. Tyler, T. Ullrich, D. G. Underwood, I. Upsal, G. Van Buren, J. Vanek, I. Vassiliev, V. Verkest, F. Videb{\ae}k, S. A. Voloshin, F. Wang, G. Wang, J. S. Wang, J. Wang, X. Wang, Y. Wang, Y. Wang, Y. Wang, Z. Wang, J. C. Webb, P. C. Weidenkaff, G. D. Westfall, D. Wielanek, H. Wieman, G. Wilks, S. W. Wissink, R. Witt, J. Wu, J. Wu, X. Wu, X, Wu, B. Xi, Z. G. Xiao, G. Xie, W. Xie, H. Xu, N. Xu, Q. H. Xu, Y. Xu, Y. Xu, Z. Xu, Z. Xu, G. Yan, Z. Yan, C. Yang, Q. Yang, S. Yang, Y. Yang, Z. Ye, Z. Ye, L. Yi, K. Yip, Y. Yu, H. Zbroszczyk, W. Zha, C. Zhang, D. Zhang, J. Zhang, S. Zhang, W. Zhang, X. Zhang, Y. Zhang, Y. Zhang, Y. Zhang, Y. Zhang, Z. J. Zhang, Z. Zhang, Z. Zhang, F. Zhao, J. Zhao, M. Zhao, C. Zhou, J. Zhou, S. Zhou, Y. Zhou, X. Zhu, M. Zurek, M. Zyzak

